A Multi-Wavelength Picture of the Surprisingly Short 2024/25 Outburst from EXO 0748-676

After sixteen years in quiescence, EXO 0748-676 unexpectedly returned to outburst in March 2024. However, in stark contrast to its previous outburst (1985 - 2008), EXO 0748-676 returned to quiescence in January 2025, after ~ 10 months in outburst. Here, we collate data from nine observing facilities, covering wavelengths from radio to X-ray, to provide the first multi-wavelength study of the 2024/25 outburst. Unlike the 1985 outburst, both the rise and decay are fully captured at X-ray and optical wavelengths. The light curves do not exhibit the hallmarks of a canonical transient low-mass X-ray binary outburst. Instead, the X-ray and optical fluxes remain reasonably stable during the 2024/25 outburst. The wealth of optical data of EXO 0748-676 reveals a skewed optical phase curve and an irradiation-dominated optical light curve which lasts until the onset of hydrogen recombination in the outer disc at ~11000K, triggering a rapid fade at the end of the outburst. X-ray observations by XMM-Newton and NICER revealed that EXO 0748-676 was heavily obscured early on, with spectra exhibiting a dampened soft X-ray contribution. We find that a spectral model including a clumpy, ionised absorber describes the obscuration, although the exact cause of the early-time obscuration remains uncertain. X-ray colour analysis indicates that EXO 0748-676 spent most of the ~10 month outburst in a faint, hard state. EXO 0748-676 increased marginally in brightness towards the end of the outburst, but never entered a soft spectral state. This behaviour is characteristic of a failed transition outburst.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
